Characterization of overparametrization in the simulation of realistic quantum systems

Quantum computing devices require exceptional control of their experimental parameters to prepare quantum states and simulate other quantum systems. Classical optimization procedures used to find such optimal control parameters, have further been shown in idealized settings to exhibit different regimes of learning. Of interest in this work is the overparameterization regime, where for systems with a sufficient number of parameters, global optima for prepared state and compiled unitary fidelities may potentially be reached exponentially quickly. Here, we study the robustness of overparameterization phenomena in the presence of experimental constraints on the controls, such as bounding or sharing parameters across operators, as well as in the presence of noise inherent to experimental setups. We observe that overparameterization phenomena are resilient in these realistic settings at short times, however fidelities decay to zero past a critical simulation duration due to accumulation of either quantum or classical noise. This critical depth is found to be logarithmic in the scale of noise, and optimal fidelities initially increase exponentially with depth, before decreasing polynomially with depth, and with noise. Our results demonstrate that parameterized ansatze can mitigate entropic effects from their environment, offering tantalizing opportunities for their application and experimental realization in near term quantum devices.

==> tikz/circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qubit] (0) at (-3.75, 1) {};
		\node [style=qubit] (1) at (-3.75, -1) {};
		\node [style=qubit] (2) at (-3.75, -3) {};
		\node [style=qubit] (3) at (-3.75, -5) {};
		\node [style=qubit] (4) at (-3.75, 3) {};
		\node [style=qubit] (5) at (-3.75, 5) {};
		\node [style=unitary] (6) at (1.725, 4) {};
		\node [style=none] (7) at (-1.2, 5) {};
		\node [style=none] (8) at (1.325, 5) {};
		\node [style=none] (9) at (-1.2, 3) {};
		\node [style=none] (10) at (1.325, 3) {};
		\node [style=none] (11) at (-1.2, 1) {};
		\node [style=none] (12) at (1.325, 1) {};
		\node [style=none] (13) at (-1.2, -1) {};
		\node [style=none] (14) at (1.325, -1) {};
		\node [style=none] (15) at (-1.2, -3) {};
		\node [style=none] (16) at (1.325, -3) {};
		\node [style=none] (17) at (-1.2, -5) {};
		\node [style=none] (18) at (1.325, -5) {};
		\node [style=unitary] (19) at (1.725, 0) {};
		\node [style=unitary] (20) at (1.725, -4) {};
		\node [style=unitary] (21) at (3.3, 2) {};
		\node [style=none] (22) at (2.125, 5) {};
		\node [style=none] (23) at (2.9, 5) {};
		\node [style=none] (24) at (2.125, 3) {};
		\node [style=none] (25) at (2.9, 3) {};
		\node [style=none] (26) at (2.125, 1) {};
		\node [style=none] (27) at (2.9, 1) {};
		\node [style=none] (28) at (2.125, -1) {};
		\node [style=none] (29) at (2.9, -1) {};
		\node [style=none] (30) at (2.125, -3) {};
		\node [style=none] (31) at (2.9, -3) {};
		\node [style=none] (32) at (2.125, -5) {};
		\node [style=none] (33) at (3.65, -5) {};
		\node [style=unitary] (34) at (3.3, -2) {};
		\node [style=none] (35) at (2.875, 5) {};
		\node [style=none] (36) at (5.9, 5) {};
		\node [style=none] (37) at (3.625, -5) {};
		\node [style=none] (47) at (-3.75, 3.375) {};
		\node [style=none] (48) at (-3.75, 4.625) {};
		\node [style=none] (49) at (-3.75, 1.375) {};
		\node [style=none] (50) at (-3.75, 2.625) {};
		\node [style=none] (51) at (-3.75, -0.625) {};
		\node [style=none] (52) at (-3.75, 0.625) {};
		\node [style=none] (53) at (-3.75, -2.625) {};
		\node [style=none] (54) at (-3.75, -1.375) {};
		\node [style=none] (55) at (-3.75, -4.625) {};
		\node [style=none] (56) at (-3.75, -3.375) {};
		\node [style=none] (61) at (6.475, 4) {$\cdots$};
		\node [style=none] (62) at (6.475, 2) {$\cdots$};
		\node [style=none] (63) at (6.475, 0) {$\cdots$};
		\node [style=none] (64) at (6.475, -2) {$\cdots$};
		\node [style=none] (65) at (6.475, -4) {$\cdots$};
		\node [style=none] (72) at (7.7, 5) {};
		\node [style=none] (73) at (6.925, 5) {};
		\node [style=none] (74) at (7.7, 3) {};
		\node [style=none] (75) at (6.925, 3) {};
		\node [style=none] (76) at (7.7, 1) {};
		\node [style=none] (77) at (6.925, 1) {};
		\node [style=none] (78) at (7.7, -1) {};
		\node [style=none] (79) at (6.925, -1) {};
		\node [style=none] (80) at (7.7, -3) {};
		\node [style=none] (81) at (6.925, -3) {};
		\node [style=none] (82) at (7.7, -5) {};
		\node [style=none] (83) at (6.925, -5) {};
		\node [style=none] (95) at (-1.875, 4) {$\cdots$};
		\node [style=none] (96) at (-1.875, 2) {$\cdots$};
		\node [style=none] (97) at (-1.875, 0) {$\cdots$};
		\node [style=none] (98) at (-1.875, -2) {$\cdots$};
		\node [style=none] (99) at (-1.875, -4) {$\cdots$};
		\node [style=none] (100) at (-3.375, 4.975) {};
		\node [style=none] (101) at (-2.6, 4.975) {};
		\node [style=none] (102) at (-3.375, 2.975) {};
		\node [style=none] (103) at (-2.6, 2.975) {};
		\node [style=none] (104) at (-3.375, 0.975) {};
		\node [style=none] (105) at (-2.6, 0.975) {};
		\node [style=none] (106) at (-3.375, -1.025) {};
		\node [style=none] (107) at (-2.6, -1.025) {};
		\node [style=none] (108) at (-3.375, -3.025) {};
		\node [style=none] (109) at (-2.6, -3.025) {};
		\node [style=none] (110) at (-3.375, -5.025) {};
		\node [style=none] (111) at (-2.6, -5.025) {};
		\node [style=unitary] (112) at (11.625, 4) {};
		\node [style=none] (113) at (8.95, 5) {};
		\node [style=none] (114) at (11.225, 5) {};
		\node [style=none] (115) at (8.95, 3) {};
		\node [style=none] (116) at (11.225, 3) {};
		\node [style=none] (117) at (8.95, 1) {};
		\node [style=none] (118) at (11.225, 1) {};
		\node [style=none] (119) at (8.95, -1) {};
		\node [style=none] (120) at (11.225, -1) {};
		\node [style=none] (121) at (8.95, -3) {};
		\node [style=none] (122) at (11.225, -3) {};
		\node [style=none] (123) at (8.95, -5) {};
		\node [style=none] (124) at (11.225, -5) {};
		\node [style=unitary] (125) at (11.625, 0) {};
		\node [style=unitary] (126) at (11.625, -4) {};
		\node [style=unitary] (127) at (13.2, 2) {};
		\node [style=none] (130) at (12.025, 3) {};
		\node [style=none] (131) at (12.8, 3) {};
		\node [style=none] (132) at (12.025, 1) {};
		\node [style=none] (133) at (12.8, 1) {};
		\node [style=none] (134) at (12.025, -1) {};
		\node [style=none] (135) at (12.8, -1) {};
		\node [style=none] (136) at (12.025, -3) {};
		\node [style=none] (137) at (12.8, -3) {};
		\node [style=none] (138) at (12.025, -5) {};
		\node [style=none] (139) at (16.25, -5) {};
		\node [style=unitary] (140) at (13.2, -2) {};
		\node [style=none] (144) at (16.25, -5) {};
		\node [style=none] (145) at (13.6, -3) {};
		\node [style=none] (146) at (16.225, -3) {};
		\node [style=none] (147) at (13.6, -1) {};
		\node [style=none] (148) at (16.225, -1) {};
		\node [style=none] (149) at (13.6, 1) {};
		\node [style=none] (150) at (16.225, 1) {};
		\node [style=none] (151) at (13.6, 3) {};
		\node [style=none] (152) at (16.225, 3) {};
		\node [style=none] (153) at (8.4, 4) {$\cdots$};
		\node [style=none] (154) at (8.4, 2) {$\cdots$};
		\node [style=none] (155) at (8.4, 0) {$\cdots$};
		\node [style=none] (156) at (8.4, -2) {$\cdots$};
		\node [style=none] (157) at (8.4, -4) {$\cdots$};
		\node [style=none] (159) at (3.65, 5) {};
		\node [style=none] (160) at (4.425, 5) {};
		\node [style=none] (161) at (3.65, 3) {};
		\node [style=none] (162) at (5.925, 3) {};
		\node [style=none] (163) at (3.65, 1) {};
		\node [style=none] (164) at (5.925, 1) {};
		\node [style=none] (165) at (3.65, -1) {};
		\node [style=none] (166) at (5.925, -1) {};
		\node [style=none] (167) at (3.65, -3) {};
		\node [style=none] (168) at (5.925, -3) {};
		\node [style=none] (169) at (3.65, -5) {};
		\node [style=none] (170) at (5.925, -5) {};
		\node [style=none] (196) at (12.025, 5) {};
		\node [style=none] (197) at (16.225, 5) {};
		\node [style=none] (199) at (14.75, 0) {};
		\node [style=unitary local] (201) at (0, 3) {};
		\node [style=unitary local] (202) at (0, 5) {};
		\node [style=unitary local] (203) at (0, 1) {};
		\node [style=unitary local] (204) at (0, -1) {};
		\node [style=unitary local] (205) at (0, -3) {};
		\node [style=unitary local] (206) at (0, -5) {};
		\node [style=unitary local] (207) at (10, 3) {};
		\node [style=unitary local] (208) at (10, 5) {};
		\node [style=unitary local] (209) at (10, 1) {};
		\node [style=unitary local] (210) at (10, -1) {};
		\node [style=unitary local] (211) at (10, -3) {};
		\node [style=unitary local] (212) at (10, -5) {};
		\node [style=noisequbit] (213) at (4.75, 5) {};
		\node [style=noisequbit] (214) at (4.75, 3) {};
		\node [style=noisequbit] (215) at (4.75, 1) {};
		\node [style=noisequbit] (216) at (4.75, -1) {};
		\node [style=noisequbit] (217) at (4.75, -3) {};
		\node [style=noisequbit] (218) at (4.75, -5) {};
		\node [style=noisequbit] (219) at (14.75, 5) {};
		\node [style=noisequbit] (220) at (14.75, 3) {};
		\node [style=noisequbit] (221) at (14.75, 1) {};
		\node [style=noisequbit] (222) at (14.75, -1) {};
		\node [style=noisequbit] (223) at (14.75, -3) {};
		\node [style=noisequbit] (224) at (14.75, -5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (7.center) to (8.center);
		\draw [style=wire] (9.center) to (10.center);
		\draw [style=wire] (11.center) to (12.center);
		\draw [style=wire] (13.center) to (14.center);
		\draw [style=wire] (15.center) to (16.center);
		\draw [style=wire] (17.center) to (18.center);
		\draw [style=wire] (22.center) to (23.center);
		\draw [style=wire] (24.center) to (25.center);
		\draw [style=wire] (26.center) to (27.center);
		\draw [style=wire] (28.center) to (29.center);
		\draw [style=wire] (30.center) to (31.center);
		\draw [style=wire] (32.center) to (33.center);
		\draw [style=wire] (35.center) to (36.center);
		\draw [style=wire] (47.center) to (48.center);
		\draw [style=wire] (49.center) to (50.center);
		\draw [style=wire] (51.center) to (52.center);
		\draw [style=wire] (53.center) to (54.center);
		\draw [style=wire] (55.center) to (56.center);
		\draw [style=wire] (72.center) to (73.center);
		\draw [style=wire] (74.center) to (75.center);
		\draw [style=wire] (76.center) to (77.center);
		\draw [style=wire] (78.center) to (79.center);
		\draw [style=wire] (80.center) to (81.center);
		\draw [style=wire] (82.center) to (83.center);
		\draw [style=wire] (100.center) to (101.center);
		\draw [style=wire] (102.center) to (103.center);
		\draw [style=wire] (104.center) to (105.center);
		\draw [style=wire] (106.center) to (107.center);
		\draw [style=wire] (108.center) to (109.center);
		\draw [style=wire] (110.center) to (111.center);
		\draw [style=wire] (113.center) to (114.center);
		\draw [style=wire] (115.center) to (116.center);
		\draw [style=wire] (117.center) to (118.center);
		\draw [style=wire] (119.center) to (120.center);
		\draw [style=wire] (121.center) to (122.center);
		\draw [style=wire] (123.center) to (124.center);
		\draw [style=wire] (130.center) to (131.center);
		\draw [style=wire] (132.center) to (133.center);
		\draw [style=wire] (134.center) to (135.center);
		\draw [style=wire] (136.center) to (137.center);
		\draw [style=wire] (138.center) to (139.center);
		\draw [style=wire] (145.center) to (146.center);
		\draw [style=wire] (147.center) to (148.center);
		\draw [style=wire] (149.center) to (150.center);
		\draw [style=wire] (151.center) to (152.center);
		\draw [style=wire] (159.center) to (160.center);
		\draw [style=wire] (161.center) to (162.center);
		\draw [style=wire] (163.center) to (164.center);
		\draw [style=wire] (165.center) to (166.center);
		\draw [style=wire] (167.center) to (168.center);
		\draw [style=wire] (169.center) to (170.center);
		\draw [style=wire] (196.center) to (197.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill={rgb,255: red,59; green,91; blue,195}, draw=black, shape=circle, tikzit category=Nodes]
\tikzstyle{green rectangle}=[fill={rgb,255: red,56; green,195; blue,153}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue rectangle}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=20]
\tikzstyle{blue square}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{orange circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15]
\tikzstyle{red rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum width=14, minimum height=24, tikzit category=Nodes]
\tikzstyle{red square}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{red rectangle horizontal}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum height=10, minimum width=20]
\tikzstyle{blue rectangle tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum height=40, minimum width=20]
\tikzstyle{classical rectangle}=[fill={rgb,255: red,203; green,141; blue,41}, draw=black, shape=rectangle, minimum width=320, minimum height=40, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=80, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle small}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=40, minimum height=25, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{unitary square}=[fill={rgb,255: red,34; green,204; blue,148}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=50, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square}=[fill={rgb,255: red,164; green,42; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo circle}=[fill={rgb,255: red,88; green,99; blue,255}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,128; green,128; blue,128}, minimum width=14, minimum height=24, tikzit category=Nodes, rounded corners]
\tikzstyle{vector pink circle}=[fill={rgb,255: red,235; green,0; blue,139}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue circle}=[fill={rgb,255: red,7; green,34; blue,62}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector white circle}=[fill=white, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{measurement}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=18, thick]
\tikzstyle{measurement_big}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=25, thick]
\tikzstyle{measurement_classical}=[fill={rgb,255: red,127; green,0; blue,255}, draw=black, shape=circle, rounded corners, tikzit shape=circle, minimum width=45, thick]
\tikzstyle{graph blue circle}=[fill={rgb,255: red,31; green,119; blue,180}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph orange circle}=[fill={rgb,255: red,255; green,127; blue,14}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph green circle}=[fill={rgb,255: red,44; green,160; blue,44}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph purple circle}=[fill={rgb,255: red,148; green,103; blue,189}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{clear circle}=[draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=45, minimum height=140, thick]
\tikzstyle{unitary}=[fill=highlighttwo, draw=outline, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary purple}=[fill={rgb,255: red,99; green,160; blue,255}, draw=outline, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary yellow}=[fill={rgb,255: red,255; green,195; blue,99}, draw=outline, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary green}=[fill={rgb,255: red,115; green,240; blue,85}, draw=outline, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary local}=[fill=highlightone, draw=outline, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]
\tikzstyle{noisequbit}=[preaction={fill={rgb,255: red,122; green,209; blue,81}},draw=outline, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick, pattern=crosshatch]
\tikzstyle{noiseall}=[draw=outline, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick, pattern=crosshatch, fill=highlightthree]
\tikzstyle{unitary nonlocal}=[fill={rgb,255: red,235;green,8; blue,138}, draw=outline, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick]
\tikzstyle{qubit}=[fill={rgb,255: red,148; green,146; blue,147}, draw=outline, shape=circle, thick, minimum height=10, minimum width=10, rounded corners, fill opacity=1]
\tikzstyle{mpo}=[fill=gray, draw=outline, shape=rectangle, thick, minimum height=10, minimum width=10, rounded corners, opacity=0.7]
\tikzstyle{ml}=[fill=gray, draw=outline, shape=rectangle, thick, minimum height=50, minimum width=50, rounded corners, opacity=0.7]
\tikzstyle{neuron}=[fill={rgb,255: red,12; green,144; blue,129}, draw=outline, shape=circle, thick, minimum height=0.25mm, minimum width=0.25mm, rounded corners, opacity=0.7]
\tikzstyle{graph piquil circle1}=[fill={rgb,255: red,35; green,148; blue,168}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph piquil rectangle1}=[fill={rgb,255: red,35; green,148; blue,168}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=rectangle, tikzit category=Nodes, minimum width=45, minimum height=30, thick, fill opacity=0.8, text opacity=1]
\tikzstyle{graph piquil rectangle2}=[fill={rgb,255: red,168; green,35; blue,147}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=rectangle, tikzit category=Nodes, minimum width=45, minimum height=30, thick, fill opacity=0.8, text opacity=1]
\tikzstyle{open circle}=[fill=highlightthree, draw=outline, shape=circle, minimum width=15, minimum height=15,thick]
\tikzstyle{diagram ellipse}=[fill=highlightone, draw=outline, shape=ellipse, minimum width=135, minimum height=70,thick, fill opacity=0.7,node on layer=back]
\tikzstyle{diagram ellipse rotated}=[fill=highlightthree, draw=outline, shape=ellipse, minimum width=55, minimum height=30,thick, fill opacity=0.7, rotate=22.5,node on layer=front]
\tikzstyle{diagram ellipse _rotated}=[fill=highlighttwo, draw=outline, shape=ellipse, minimum width=45, minimum height=35,thick, fill opacity=0.7, rotate=-32.5,node on layer=middle]
\tikzstyle{box}=[fill=highlightthree, draw=outline, shape=rectangle, minimum width=20, minimum height=20, rounded corners, thick, fill opacity=1]

% Edge styles
\tikzstyle{thick edge}=[-, line width=2, draw=outline]
\tikzstyle{empty line}=[-, line width=2]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{red edge}=[-, line width=2, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{green fill}=[-, fill={rgb,255: red,18; green,135; blue,65}, draw={rgb,255: red,18; green,135; blue,65}]
\tikzstyle{orange fill}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{quantum}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{classical}=[-, fill=black, line width=1.3]
\tikzstyle{mps edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{mps thin edge}=[-, line width=0.8, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{outline}=[-, fill={rgb,255: red,0; green,128; blue,128}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{state}=[-, fill={rgb,255: red,167; green,82; blue,167}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{vector edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{graph edge}=[-, line width=1.3, draw={rgb,255: red,0; green,0; blue,0}]
\tikzstyle{graph arrow}=[->, line width=1.3, draw=outline, >=latex]
\tikzstyle{green edge}=[-, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{green dashed edge}=[-, dashed, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{purple edge}=[-, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{purple dashed edge}=[-, dashed, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{wire}=[-, draw=outline, thick, line width=1, fill=white]
\tikzstyle{mpoleg}=[-, fill=gray, thick, draw=black, fill opacity=0.7]
\tikzstyle{connection}=[-, fill=none, thick, line width=1, draw=black]
\tikzstyle{piquil arrow}=[->, line width=1.3, draw={rgb,255: red,79; green,80; blue,80}, >=latex]
\tikzstyle{workflow edge}=[-, dashed,draw=highlighttwo, line width=1.5]
\tikzstyle{transverse arrow}=[->,draw={rgb,255: red,122; green,209; blue,81}, line width=2, >=latex]
\tikzstyle{spin arrow}=[->,draw=highlightone, line width=2, >=latex]
\tikzstyle{transverse arrow}=[->,draw={rgb,255: red,122; green,209; blue,81}, line width=2, >=latex]
\tikzstyle{leg}=[-, fill=none, thick, line width=1, draw=outline]
